Strategically Linked Decisions in Long-Term Planning and Reinforcement Learning

Long-term planning, as in reinforcement learning (RL), involves finding strategies: actions that collectively work toward a goal rather than individually optimizing their immediate outcomes. As part of a strategy, some actions are taken at the expense of short-term benefit to enable future actions with even greater returns. These actions are only advantageous if followed up by the actions they facilitate, consequently, they would not have been taken if those follow-ups were not available. In this paper, we quantify such dependencies between planned actions with strategic link scores: the drop in the likelihood of one decision under the constraint that a follow-up decision is no longer available. We demonstrate the utility of strategic link scores through three practical applications: (i) explaining black-box RL agents by identifying strategically linked pairs among decisions they make, (ii) improving the worst-case performance of decision support systems by distinguishing whether recommended actions can be adopted as standalone improvements or whether they are strategically linked hence requiring a commitment to a broader strategy to be effective, and (iii) characterizing the planning processes of non-RL agents purely through interventions aimed at measuring strategic link scores - as an example, we consider a realistic traffic simulator and analyze through road closures the effective planning horizon of the emergent routing behavior of many drivers.

==> figures/raw/cars-rl-policy-post-arterial.dat <==
0 0.2385959595959611
1 0.9857753693747137
2 0.9936010307064655
3 0.9968879668049806
4 0.9989594172736737
5 0.9996093750000004
6 0.9998263210455474
7 0.9999565727189819
8 0.9998697124989142
9 0.0


==> figures/raw/cars-rl-policy-post-highway.dat <==
0 0.7614040404040389
1 0.014224630625286339
2 0.006398969293534451
3 0.0031120331950194036
4 0.0010405827263263445
5 0.00039062499999964473
6 0.00017367895445263848
7 4.3427281018137975e-05
8 0.00013028750108579068
9 1.0


==> figures/raw/cars-rl-policy-pre-arterial.dat <==
0 0.7568888888889006
1 1.0
2 1.0
3 1.0
4 1.0
5 1.0
6 1.0
7 1.0
8 1.0
9 1.0


==> figures/raw/cars-rl-policy-pre-highway.dat <==
0 0.2431111111110994
1 0.0
2 0.0
3 0.0
4 0.0
5 0.0
6 0.0
7 0.0
8 0.0
9 0.0


==> figures/raw/cars-rl-strategy.dat <==
0 0.5182929292929395
1 0.014224630625286339
2 0.006398969293534451
3 0.0031120331950194036
4 0.0010405827263263445
5 0.00039062499999964473
6 0.00017367895445263848
7 4.3427281018137975e-05
8 0.00013028750108579068
9 1.0


==> figures/raw/cars-sim-flow-post-arterial.dat <==
0 1.200525065633204
1 1.1148893611701463
2 1.04675584448056
3 0.9988748593574197
4 0.9598699837479685
5 0.9204900612576572
6 0.8799849981247656
7 0.7949743717964746
8 0.5651956494561821
9 0.00012501562695336918


==> figures/raw/cars-sim-flow-post-highway.dat <==
0 0.15026878359794973
1 0.08538567320915115
2 0.0681335166895862
3 0.047880985123140395
4 0.03900487560945118
5 0.038879859982497815
6 0.039879984998124764
7 0.08351043880485061
8 0.22827853481685212
9 0.5639454931866483


==> figures/raw/cars-sim-flow-pre-arterial.dat <==
0 1.1728738187882157
1 1.1723179544191218
2 1.1728738187882157
3 1.1734296831573097
4 1.1739855475264036
5 1.1762090050027794
6 1.178988326848249
7 1.179544191217343
8 1.179544191217343
9 1.1784324624791551


==> figures/raw/cars-sim-flow-pre-highway.dat <==
0 0.5319622012229016
1 0.0
2 0.0
3 0.0
4 0.0
5 0.0
6 0.0
7 0.0
8 0.0
9 0.0


==> figures/raw/cars-sim-policy-post-arterial.dat <==
0 0.8887552059231836
1 0.9288615769190709
2 0.9388876429692756
3 0.9542577331900156
4 0.9609511889862328
5 0.9594735470419599
6 0.9566458276705627
7 0.9049380959157535
8 0.7123050259965338
9 0.0002216312056737589


==> figures/raw/cars-sim-policy-post-highway.dat <==
0 0.11124479407681642
1 0.0711384230809291
2 0.061112357030724374
3 0.04574226680998439
4 0.039048811013767226
5 0.04052645295804014
6 0.04335417232943728
7 0.09506190408424653
8 0.2876949740034662
9 0.9997783687943262


==> figures/raw/cars-sim-policy-pre-arterial.dat <==
0 0.6879686990544507
1 1.0
2 1.0
3 1.0
4 1.0
5 1.0
6 1.0
7 1.0
8 1.0
9 1.0


==> figures/raw/cars-sim-policy-pre-highway.dat <==
0 0.3120313009455493
1 0.0
2 0.0
3 0.0
4 0.0
5 0.0
6 0.0
7 0.0
8 0.0
9 0.0


==> figures/raw/cars-sim-strategy.dat <==
0 -0.2007865068687329
1 0.0711384230809291
2 0.061112357030724374
3 0.04574226680998439
4 0.039048811013767226
5 0.04052645295804014
6 0.04335417232943728
7 0.09506190408424653
8 0.2876949740034662
9 0.9997783687943262


==> figures/raw/cars-sim-vehicles-j0.dat <==
0 0.0
500 600.0
1000 1250.0
1500 1910.0
2000 2560.0
2500 3015.0
3000 3630.0
3500 4295.0
4000 4945.0
4500 5395.0
5000 6005.0
5500 6665.0
6000 7320.0
6500 7980.0
7000 8450.0
7500 9090.0
8000 9470.0
8500 10100.0
9000 10760.0
9500 11210.0
10000 11800.0
10500 12460.0
11000 12910.0
11500 13510.0
12000 14155.0
12500 14810.0
13000 15470.0
13500 16125.0
14000 16780.0
14500 17435.0
15000 17985.0
15500 18620.0
16000 19085.0
16500 19515.0
17000 19790.0
17500 20295.0
18000 20900.0
18500 21560.0
19000 22220.0
19500 22880.0
20000 23530.0
20500 24185.0
21000 24840.0
21500 25490.0
22000 26100.0
22500 26665.0
23000 27245.0
23500 27850.0
24000 28395.0
24500 28890.0
25000 29370.0
25500 29885.0
26000 30540.0
26500 31195.0
27000 31850.0
27500 32505.0
28000 33160.0
28500 33815.0
29000 34470.0
29500 35095.0
30000 35740.0
30500 36350.0
31000 36965.0
31500 37425.0
32000 37880.0
32500 38530.0
33000 39155.0
33500 39805.0
34000 40465.0
34500 41120.0
35000 41775.0
35500 42430.0
36000 43090.0
36500 43745.0
37000 44400.0
37500 45055.0
38000 45650.0
38500 46105.0
39000 46655.0
39500 47075.0
40000 47535.0
40500 48175.0
41000 48830.0
41500 49485.0
42000 50135.0
42500 50795.0
43000 51450.0
43500 52105.0
44000 52730.0
44500 53235.0
45000 53720.0
45500 54170.0
46000 54815.0
46500 55375.0
47000 55905.0
47500 56555.0
48000 57200.0
48500 57855.0
49000 58510.0
49500 59165.0


==> figures/raw/cars-sim-vehicles-j1.dat <==
0 0.0
500 520.0
1000 1180.0
1500 1830.0
2000 2490.0
2500 2950.0
3000 3570.0
3500 4215.0
4000 4875.0
4500 5335.0
5000 5935.0
5500 6590.0
6000 7250.0
6500 7900.0
7000 8395.0
7500 9015.0
8000 9435.0
8500 10025.0
9000 10680.0
9500 11145.0
10000 11735.0
10500 12385.0
11000 12625.0
11500 13045.0
12000 13615.0
12500 14230.0
13000 14885.0
13500 15540.0
14000 16185.0
14500 16820.0
15000 17375.0
15500 17980.0
16000 18405.0
16500 18905.0
17000 19080.0
17500 19430.0
18000 19970.0
18500 20555.0
19000 21165.0
19500 21820.0
20000 22465.0
20500 23120.0
21000 23775.0
21500 24405.0
22000 25005.0
22500 25575.0
23000 26145.0
23500 26780.0
24000 27290.0
24500 27730.0
25000 28295.0
25500 28550.0
26000 29080.0
26500 29625.0
27000 30245.0
27500 30870.0
28000 31510.0
28500 32155.0
29000 32805.0
29500 33425.0
30000 34055.0
30500 34675.0
31000 35280.0
31500 35690.0
32000 35960.0
32500 36465.0
33000 37025.0
33500 37630.0
34000 38255.0
34500 38890.0
35000 39540.0
35500 40195.0
36000 40845.0
36500 41500.0
37000 42155.0
37500 42810.0
38000 43335.0
38500 43860.0
39000 44360.0
39500 44770.0
40000 45025.0
40500 45500.0
41000 46060.0
41500 46650.0
42000 47290.0
42500 47925.0
43000 48565.0
43500 49220.0
44000 49790.0
44500 50320.0
45000 50795.0
45500 51285.0
46000 51905.0
46500 52480.0
47000 52735.0
47500 53210.0
48000 53805.0
48500 54380.0
49000 55030.0
49500 55680.0


==> figures/raw/cars-sim-vehicles-j2.dat <==
0 0.0
500 450.0
1000 1110.0
1500 1760.0
2000 2420.0
2500 2900.0
3000 3505.0
3500 4145.0
4000 4805.0
4500 5305.0
5000 5870.0
5500 6520.0
6000 7180.0
6500 7835.0
7000 8355.0
7500 8950.0
8000 9400.0
8500 9960.0
9000 10615.0
9500 11115.0
10000 11665.0
10500 12320.0
11000 12475.0
11500 12745.0
12000 13195.0
12500 13750.0
13000 14390.0
13500 15020.0
14000 15660.0
14500 16225.0
15000 16840.0
15500 17400.0
16000 17840.0
16500 18330.0
17000 18420.0
17500 18650.0
18000 19110.0
18500 19660.0
19000 20240.0
19500 20885.0
20000 21525.0
20500 22180.0
21000 22840.0
21500 23440.0
22000 24045.0
22500 24610.0
23000 25185.0
23500 25810.0
24000 26290.0
24500 26730.0
25000 27345.0
25500 27510.0
26000 27805.0
26500 28280.0
27000 28840.0
27500 29440.0
28000 30055.0
28500 30685.0
29000 31320.0
29500 31950.0
30000 32575.0
30500 33200.0
31000 33770.0
31500 34175.0
32000 34335.0
32500 34695.0
33000 35180.0
33500 35720.0
34000 36335.0
34500 36945.0
35000 37575.0
35500 38230.0
36000 38880.0
36500 39530.0
37000 40185.0
37500 40840.0
38000 41315.0
38500 41860.0
39000 42345.0
39500 42765.0
40000 42960.0
40500 43265.0
41000 43770.0
41500 44315.0
42000 44935.0
42500 45555.0
43000 46180.0
43500 46835.0
44000 47380.0
44500 47920.0
45000 48355.0
45500 48890.0
46000 49465.0
46500 50080.0
47000 50240.0
47500 50610.0
48000 51075.0
48500 51635.0
49000 52260.0
49500 52895.0


==> figures/raw/cars-sim-vehicles-j3.dat <==
0 0.0
500 380.0
1000 1040.0
1500 1690.0
2000 2350.0
2500 2855.0
3000 3440.0
3500 4075.0
4000 4735.0
4500 5260.0
5000 5800.0
5500 6450.0
6000 7110.0
6500 7765.0
7000 8300.0
7500 8890.0
8000 9365.0
8500 9895.0
9000 10545.0
9500 11065.0
10000 11600.0
10500 12250.0
11000 12370.0
11500 12585.0
12000 12945.0
12500 13470.0
13000 14070.0
13500 14695.0
14000 15330.0
14500 15855.0
15000 16500.0
15500 17025.0
16000 17470.0
16500 17965.0
17000 18065.0
17500 18215.0
18000 18605.0
18500 19120.0
19000 19685.0
19500 20325.0
20000 20950.0
20500 21600.0
21000 22255.0
21500 22850.0
22000 23445.0
22500 24015.0
23000 24580.0
23500 25190.0
24000 25690.0
24500 26100.0
25000 26720.0
25500 26855.0
26000 27065.0
26500 27510.0
27000 28015.0
27500 28600.0
28000 29210.0
28500 29840.0
29000 30450.0
29500 31080.0
30000 31685.0
30500 32335.0
31000 32870.0
31500 33265.0
32000 33380.0
32500 33630.0
33000 34055.0
33500 34540.0
34000 35135.0
34500 35740.0
35000 36370.0
35500 37020.0
36000 37665.0
36500 38320.0
37000 38975.0
37500 39615.0
38000 40045.0
38500 40640.0
39000 41085.0
39500 41500.0
40000 41630.0
40500 41785.0
41000 42230.0
41500 42735.0
42000 43340.0
42500 43945.0
43000 44575.0
43500 45215.0
44000 45725.0
44500 46290.0
45000 46660.0
45500 47250.0
46000 47840.0
46500 48440.0
47000 48560.0
47500 48795.0
48000 49195.0
48500 49695.0
49000 50305.0
49500 50930.0


==> figures/raw/cars-sim-vehicles-j4.dat <==
0 0.0
500 310.0
1000 970.0
1500 1630.0
2000 2280.0
2500 2805.0
3000 3370.0
3500 4015.0
4000 4665.0
4500 5215.0
5000 5735.0
5500 6385.0
6000 7040.0
6500 7695.0
7000 8250.0
7500 8825.0
8000 9335.0
8500 9825.0
9000 10475.0
9500 11015.0
10000 11530.0
10500 12180.0
11000 12260.0
11500 12405.0
12000 12695.0
12500 13175.0
13000 13760.0
13500 14380.0
14000 15015.0
14500 15520.0
15000 16165.0
15500 16655.0
16000 17095.0
16500 17600.0
17000 17725.0
17500 17805.0
18000 18130.0
18500 18635.0
19000 19185.0
19500 19810.0
20000 20445.0
20500 21085.0
21000 21735.0
21500 22320.0
22000 22910.0
22500 23485.0
23000 24055.0
23500 24635.0
24000 25145.0
24500 25575.0
25000 26175.0
25500 26305.0
26000 26455.0
26500 26810.0
27000 27285.0
27500 27850.0
28000 28445.0
28500 29075.0
29000 29655.0
29500 30285.0
30000 30895.0
30500 31550.0
31000 32040.0
31500 32440.0
32000 32555.0
32500 32740.0
33000 33105.0
33500 33555.0
34000 34110.0
34500 34705.0
35000 35335.0
35500 35965.0
36000 36605.0
36500 37260.0
37000 37915.0
37500 38540.0
38000 38970.0
38500 39560.0
39000 39975.0
39500 40385.0
40000 40500.0
40500 40625.0
41000 40965.0
41500 41455.0
42000 42025.0
42500 42610.0
43000 43230.0
43500 43865.0
44000 44355.0
44500 44875.0
45000 45280.0
45500 45895.0
46000 46460.0
46500 47075.0
47000 47160.0
47500 47315.0
48000 47665.0
48500 48135.0
49000 48705.0
49500 49310.0


==> figures/raw/cars-sim-vehicles-j5.dat <==
0 0.0
500 240.0
1000 900.0
1500 1560.0
2000 2210.0
2500 2765.0
3000 3300.0
3500 3945.0
4000 4595.0
4500 5160.0
5000 5665.0
5500 6315.0
6000 6970.0
6500 7630.0
7000 8195.0
7500 8755.0
8000 9280.0
8500 9755.0
9000 10410.0
9500 10980.0
10000 11485.0
10500 12045.0
11000 12140.0
11500 12215.0
12000 12475.0
12500 12915.0
13000 13470.0
13500 14075.0
14000 14680.0
14500 15190.0
15000 15830.0
15500 16295.0
16000 16755.0
16500 17230.0
17000 17325.0
17500 17360.0
18000 17615.0
18500 18095.0
19000 18620.0
19500 19220.0
20000 19840.0
20500 20475.0
21000 21100.0
21500 21685.0
22000 22250.0
22500 22835.0
23000 23425.0
23500 23980.0
24000 24475.0
24500 24945.0
25000 25540.0
25500 25625.0
26000 25720.0
26500 26010.0
27000 26445.0
27500 26990.0
28000 27565.0
28500 28180.0
29000 28750.0
29500 29375.0
30000 29985.0
30500 30615.0
31000 31080.0
31500 31480.0
32000 31600.0
32500 31735.0
33000 31995.0
33500 32425.0
34000 32940.0
34500 33525.0
35000 34145.0
35500 34765.0
36000 35410.0
36500 36065.0
37000 36720.0
37500 37310.0
38000 37770.0
38500 38310.0
39000 38735.0
39500 39150.0
40000 39265.0
40500 39360.0
41000 39635.0
41500 40110.0
42000 40655.0
42500 41210.0
43000 41830.0
43500 42405.0
44000 42910.0
44500 43385.0
45000 43835.0
45500 44470.0
46000 45030.0
46500 45640.0
47000 45745.0
47500 45860.0
48000 46135.0
48500 46570.0
49000 47105.0
49500 47700.0


==> figures/raw/cars-sim-vehicles-j6.dat <==
0 0.0
500 180.0
1000 830.0
1500 1490.0
2000 2140.0
2500 2715.0
3000 3230.0
3500 3875.0
4000 4525.0
4500 5105.0
5000 5600.0
5500 6250.0
6000 6900.0
6500 7560.0
7000 8140.0
7500 8685.0
8000 9255.0
8500 9690.0
9000 10340.0
9500 10930.0
10000 11440.0
10500 11845.0
11000 11970.0
11500 12020.0
12000 12210.0
12500 12610.0
13000 13145.0
13500 13745.0
14000 14295.0
14500 14845.0
15000 15440.0
15500 15870.0
16000 16355.0
16500 16825.0
17000 17045.0
17500 17075.0
18000 17295.0
18500 17760.0
19000 18285.0
19500 18875.0
20000 19495.0
20500 20125.0
21000 20710.0
21500 21300.0
22000 21875.0
22500 22445.0
23000 23070.0
23500 23595.0
24000 24045.0
24500 24590.0
25000 25145.0
25500 25270.0
26000 25335.0
26500 25570.0
27000 25970.0
27500 26495.0
28000 27050.0
28500 27635.0
29000 28200.0
29500 28830.0
30000 29450.0
30500 30055.0
31000 30475.0
31500 30890.0
32000 30970.0
32500 31045.0
33000 31140.0
33500 31435.0
34000 31845.0
34500 32410.0
35000 33000.0
35500 33585.0
36000 34225.0
36500 34870.0
37000 35525.0
37500 36065.0
38000 36560.0
38500 37075.0
39000 37480.0
39500 37905.0
40000 38010.0
40500 38070.0
41000 38270.0
41500 38690.0
42000 39200.0
42500 39750.0
43000 40370.0
43500 40875.0
44000 41395.0
44500 41885.0
45000 42360.0
45500 42990.0
46000 43550.0
46500 44150.0
47000 44250.0
47500 44335.0
48000 44560.0
48500 44960.0
49000 45455.0
49500 46045.0


==> figures/raw/cars-sim-vehicles-j7.dat <==
0 0.0
500 110.0
1000 760.0
1500 1420.0
2000 2080.0
2500 2675.0
3000 3160.0
3500 3805.0
4000 4460.0
4500 5075.0
5000 5540.0
5500 6180.0
6000 6835.0
6500 7490.0
7000 8080.0
7500 8615.0
8000 9200.0
8500 9625.0
9000 10270.0
9500 10875.0
10000 11375.0
10500 11645.0
11000 11765.0
11500 11800.0
12000 11935.0
12500 12280.0
13000 12785.0
13500 13370.0
14000 13850.0
14500 14455.0
15000 14995.0
15500 15445.0
16000 15935.0
16500 16400.0
17000 16730.0
17500 16755.0
18000 16950.0
18500 17395.0
19000 17905.0
19500 18210.0
20000 18725.0
20500 19295.0
21000 19805.0
21500 20185.0
22000 20685.0
22500 21200.0
23000 21790.0
23500 22255.0
24000 22670.0
24500 23275.0
25000 23815.0
25500 23940.0
26000 23995.0
26500 24170.0
27000 24515.0
27500 25025.0
28000 25540.0
28500 25810.0
29000 26340.0
29500 26890.0
30000 27445.0
30500 28010.0
31000 28400.0
31500 28780.0
32000 29010.0
32500 29080.0
33000 29180.0
33500 29445.0
34000 29850.0
34500 30390.0
35000 30675.0
35500 31165.0
36000 31745.0
36500 32345.0
37000 32970.0
37500 33425.0
38000 33950.0
38500 34450.0
39000 34860.0
39500 35265.0
40000 35390.0
40500 35425.0
41000 35575.0
41500 35950.0
42000 36435.0
42500 36985.0
43000 37595.0
43500 38065.0
44000 38605.0
44500 39050.0
45000 39570.0
45500 40150.0
46000 40490.0
46500 40955.0
47000 41045.0
47500 41090.0
48000 41260.0
48500 41630.0
49000 42075.0
49500 42640.0


==> figures/raw/cars-sim-vehicles-j8.dat <==
0 0.0
500 40.0
1000 690.0
1500 1350.0
2000 2010.0
2500 2635.0
3000 3095.0
3500 3735.0
4000 4395.0
4500 5030.0
5000 5475.0
5500 6110.0
6000 6765.0
6500 7420.0
7000 8055.0
7500 8545.0
8000 9170.0
8500 9570.0
9000 10200.0
9500 10830.0
10000 11305.0
10500 11445.0
11000 11525.0
11500 11540.0
12000 11660.0
12500 11770.0
13000 12125.0
13500 12600.0
14000 12995.0
14500 13310.0
15000 13655.0
15500 13920.0
16000 14260.0
16500 14605.0
17000 14945.0
17500 15005.0
18000 15170.0
18500 15595.0
19000 16010.0
19500 16380.0
20000 16670.0
20500 17065.0
21000 17395.0
21500 17655.0
22000 17995.0
22500 18360.0
23000 18655.0
23500 18975.0
24000 19180.0
24500 19665.0
25000 20035.0
25500 20125.0
26000 20145.0
26500 20255.0
27000 20510.0
27500 20970.0
28000 21350.0
28500 21530.0
29000 21900.0
29500 22105.0
30000 22560.0
30500 22975.0
31000 23275.0
31500 23595.0
32000 23745.0
32500 23780.0
33000 23810.0
33500 23980.0
34000 24325.0
34500 24830.0
35000 24965.0
35500 25305.0
36000 25785.0
36500 26075.0
37000 26530.0
37500 26740.0
38000 27200.0
38500 27530.0
39000 27905.0
39500 28275.0
40000 28375.0
40500 28405.0
41000 28510.0
41500 28860.0
42000 29315.0
42500 29590.0
43000 30015.0
43500 30350.0
44000 30560.0
44500 30720.0
45000 31145.0
45500 31580.0
46000 31870.0
46500 32260.0
47000 32480.0
47500 32500.0
48000 32610.0
48500 32725.0
49000 33055.0
49500 33505.0


==> figures/raw/cars-sim-vehicles-j9.dat <==
0 0.0
500 0.0
1000 630.0
1500 1280.0
2000 1940.0
2500 2585.0
3000 3035.0
3500 3665.0
4000 4325.0
4500 4975.0
5000 5415.0
5500 6040.0
6000 6695.0
6500 7350.0
7000 8010.0
7500 8480.0
8000 9120.0
8500 9500.0
9000 10130.0
9500 10780.0
10000 11240.0
10500 11245.0
11000 11245.0
11500 11245.0
12000 11245.0
12500 11245.0
13000 11245.0
13500 11245.0
14000 11245.0
14500 11245.0
15000 11245.0
15500 11245.0
16000 11245.0
16500 11245.0
17000 11245.0
17500 11245.0
18000 11245.0
18500 11245.0
19000 11245.0
19500 11245.0
20000 11245.0
20500 11245.0
21000 11245.0
21500 11245.0
22000 11245.0
22500 11245.0
23000 11245.0
23500 11245.0
24000 11245.0
24500 11245.0
25000 11245.0
25500 11245.0
26000 11245.0
26500 11245.0
27000 11245.0
27500 11245.0
28000 11245.0
28500 11245.0
29000 11245.0
29500 11245.0
30000 11245.0
30500 11245.0
31000 11245.0
31500 11245.0
32000 11245.0
32500 11245.0
33000 11245.0
33500 11245.0
34000 11245.0
34500 11245.0
35000 11245.0
35500 11245.0
36000 11245.0
36500 11245.0
37000 11245.0
37500 11245.0
38000 11245.0
38500 11245.0
39000 11245.0
39500 11245.0
40000 11245.0
40500 11245.0
41000 11245.0
41500 11245.0
42000 11245.0
42500 11245.0
43000 11245.0
43500 11245.0
44000 11245.0
44500 11245.0
45000 11245.0
45500 11245.0
46000 11245.0
46500 11245.0
47000 11245.0
47500 11245.0
48000 11245.0
48500 11245.0
49000 11245.0
49500 11245.0


==> figures/raw/gridworld-linked-scores.dat <==
0 0 1.0
0 1 1.0
0 2 0.0
0 3 0.0
0 4 1.0
0 5 1.0
0 6 0.0
0 7 0.0
0 8 1.0
0 9 1.0
0 10 0.0
0 11 0.0
0 12 1.0
0 13 1.0
0 14 0.0

1 0 nan
1 1 1.0
1 2 0.0
1 3 0.0
1 4 0.0
1 5 0.0
1 6 0.0
1 7 0.0
1 8 0.0
1 9 0.0
1 10 0.0
1 11 0.0
1 12 0.0
1 13 0.0
1 14 0.0

2 0 nan
2 1 nan
2 2 1.0
2 3 0.49999999999997247
2 4 0.0
2 5 0.0
2 6 0.0
2 7 0.0
2 8 0.0
2 9 0.0
2 10 0.0
2 11 0.0
2 12 0.0
2 13 0.0
2 14 0.0

3 0 nan
3 1 nan
3 2 nan
3 3 1.0
3 4 0.0
3 5 0.0
3 6 0.0
3 7 0.0
3 8 0.0
3 9 0.0
3 10 0.0
3 11 0.0
3 12 0.0
3 13 0.0
3 14 0.0

4 0 nan
4 1 nan
4 2 nan
4 3 nan
4 4 1.0
4 5 1.0
4 6 0.0
4 7 0.0
4 8 1.0
4 9 1.0
4 10 0.0
4 11 0.0
4 12 1.0
4 13 1.0
4 14 0.0

5 0 nan
5 1 nan
5 2 nan
5 3 nan
5 4 nan
5 5 1.0
5 6 0.0
5 7 0.0
5 8 0.0
5 9 0.0
5 10 0.0
5 11 0.0
5 12 0.0
5 13 0.0
5 14 0.0

6 0 nan
6 1 nan
6 2 nan
6 3 nan
6 4 nan
6 5 nan
6 6 1.0
6 7 0.49999999999997247
6 8 0.0
6 9 0.0
6 10 0.0
6 11 0.0
6 12 0.0
6 13 0.0
6 14 0.0

7 0 nan
7 1 nan
7 2 nan
7 3 nan
7 4 nan
7 5 nan
7 6 nan
7 7 1.0
7 8 0.0
7 9 0.0
7 10 0.0
7 11 0.0
7 12 0.0
7 13 0.0
7 14 0.0

8 0 nan
8 1 nan
8 2 nan
8 3 nan
8 4 nan
8 5 nan
8 6 nan
8 7 nan
8 8 1.0
8 9 1.0
8 10 0.0
8 11 0.0
8 12 1.0
8 13 1.0
8 14 0.0

9 0 nan
9 1 nan
9 2 nan
9 3 nan
9 4 nan
9 5 nan
9 6 nan
9 7 nan
9 8 nan
9 9 1.0
9 10 0.0
9 11 0.0
9 12 1.0
9 13 1.0
9 14 0.0

10 0 nan
10 1 nan
10 2 nan
10 3 nan
10 4 nan
10 5 nan
10 6 nan
10 7 nan
10 8 nan
10 9 nan
10 10 1.0
10 11 0.49999999999997247
10 12 1.0
10 13 1.0
10 14 0.0

11 0 nan
11 1 nan
11 2 nan
11 3 nan
11 4 nan
11 5 nan
11 6 nan
11 7 nan
11 8 nan
11 9 nan
11 10 nan
11 11 1.0
11 12 1.0
11 13 1.0
11 14 0.0

12 0 nan
12 1 nan
12 2 nan
12 3 nan
12 4 nan
12 5 nan
12 6 nan
12 7 nan
12 8 nan
12 9 nan
12 10 nan
12 11 nan
12 12 1.0
12 13 1.0
12 14 0.0

13 0 nan
13 1 nan
13 2 nan
13 3 nan
13 4 nan
13 5 nan
13 6 nan
13 7 nan
13 8 nan
13 9 nan
13 10 nan
13 11 nan
13 12 nan
13 13 1.0
13 14 0.0

14 0 nan
14 1 nan
14 2 nan
14 3 nan
14 4 nan
14 5 nan
14 6 nan
14 7 nan
14 8 nan
14 9 nan
14 10 nan
14 11 nan
14 12 nan
14 13 nan
14 14 1.0



==> figures/raw/gridworld-unlinked-scores.dat <==
0 0 1.0
0 1 1.0
0 2 0.0
0 3 0.0
0 4 0.0
0 5 0.0
0 6 0.0
0 7 0.0
0 8 1.0
0 9 1.0
0 10 0.0
0 11 0.0
0 12 0.0
0 13 0.0
0 14 0.0

1 0 nan
1 1 1.0
1 2 0.0
1 3 0.0
1 4 0.0
1 5 0.0
1 6 0.0
1 7 0.0
1 8 0.0
1 9 0.0
1 10 0.0
1 11 0.0
1 12 0.0
1 13 0.0
1 14 0.0

2 0 nan
2 1 nan
2 2 1.0
2 3 0.49999999999997247
2 4 0.0
2 5 0.0
2 6 0.0
2 7 0.0
2 8 0.0
2 9 0.0
2 10 0.0
2 11 0.0
2 12 0.0
2 13 0.0
2 14 0.0

3 0 nan
3 1 nan
3 2 nan
3 3 1.0
3 4 0.0
3 5 0.0
3 6 0.0
3 7 0.0
3 8 0.0
3 9 0.0
3 10 0.0
3 11 0.0
3 12 0.0
3 13 0.0
3 14 0.0

4 0 nan
4 1 nan
4 2 nan
4 3 nan
4 4 1.0
4 5 1.0
4 6 0.0
4 7 0.0
4 8 0.0
4 9 0.0
4 10 0.0
4 11 0.0
4 12 1.0
4 13 1.0
4 14 0.0

5 0 nan
5 1 nan
5 2 nan
5 3 nan
5 4 nan
5 5 1.0
5 6 0.0
5 7 0.0
5 8 0.0
5 9 0.0
5 10 0.0
5 11 0.0
5 12 0.0
5 13 0.0
5 14 0.0

6 0 nan
6 1 nan
6 2 nan
6 3 nan
6 4 nan
6 5 nan
6 6 1.0
6 7 0.49999999999997247
6 8 0.0
6 9 0.0
6 10 0.0
6 11 0.0
6 12 0.0
6 13 0.0
6 14 0.0

7 0 nan
7 1 nan
7 2 nan
7 3 nan
7 4 nan
7 5 nan
7 6 nan
7 7 1.0
7 8 0.0
7 9 0.0
7 10 0.0
7 11 0.0
7 12 0.0
7 13 0.0
7 14 0.0

8 0 nan
8 1 nan
8 2 nan
8 3 nan
8 4 nan
8 5 nan
8 6 nan
8 7 nan
8 8 1.0
8 9 1.0
8 10 0.0
8 11 0.0
8 12 0.0
8 13 0.0
8 14 0.0

9 0 nan
9 1 nan
9 2 nan
9 3 nan
9 4 nan
9 5 nan
9 6 nan
9 7 nan
9 8 nan
9 9 1.0
9 10 0.0
9 11 0.0
9 12 0.0
9 13 0.0
9 14 0.0

10 0 nan
10 1 nan
10 2 nan
10 3 nan
10 4 nan
10 5 nan
10 6 nan
10 7 nan
10 8 nan
10 9 nan
10 10 1.0
10 11 0.49999999999997247
10 12 0.0
10 13 0.0
10 14 0.0

11 0 nan
11 1 nan
11 2 nan
11 3 nan
11 4 nan
11 5 nan
11 6 nan
11 7 nan
11 8 nan
11 9 nan
11 10 nan
11 11 1.0
11 12 0.0
11 13 0.0
11 14 0.0

12 0 nan
12 1 nan
12 2 nan
12 3 nan
12 4 nan
12 5 nan
12 6 nan
12 7 nan
12 8 nan
12 9 nan
12 10 nan
12 11 nan
12 12 1.0
12 13 1.0
12 14 0.0

13 0 nan
13 1 nan
13 2 nan
13 3 nan
13 4 nan
13 5 nan
13 6 nan
13 7 nan
13 8 nan
13 9 nan
13 10 nan
13 11 nan
13 12 nan
13 13 1.0
13 14 0.0

14 0 nan
14 1 nan
14 2 nan
14 3 nan
14 4 nan
14 5 nan
14 6 nan
14 7 nan
14 8 nan
14 9 nan
14 10 nan
14 11 nan
14 12 nan
14 13 nan
14 14 1.0



==> figures/raw/gridworld-wsimple-scores.dat <==
0 0 1.0
0 1 0.49999999999997247
0 2 0.0
0 3 0.0
0 4 0.0
0 5 0.0
0 6 0.0
0 7 0.0
0 8 1.0
0 9 0.0

1 0 nan
1 1 1.0
1 2 0.0
1 3 0.0
1 4 0.0
1 5 0.0
1 6 0.0
1 7 0.0
1 8 1.0
1 9 0.0

2 0 nan
2 1 nan
2 2 1.0
2 3 0.49999999999997247
2 4 0.0
2 5 0.0
2 6 0.0
2 7 0.0
2 8 0.0
2 9 0.0

3 0 nan
3 1 nan
3 2 nan
3 3 1.0
3 4 0.0
3 5 0.0
3 6 0.0
3 7 0.0
3 8 0.0
3 9 0.0

4 0 nan
4 1 nan
4 2 nan
4 3 nan
4 4 1.0
4 5 0.49999999999997247
4 6 0.28752486461768256
4 7 0.2529280036560555
4 8 0.0
4 9 0.0

5 0 nan
5 1 nan
5 2 nan
5 3 nan
5 4 nan
5 5 1.0
5 6 0.39987563665204795
5 7 0.3348754357335907
5 8 0.0
5 9 0.0

6 0 nan
6 1 nan
6 2 nan
6 3 nan
6 4 nan
6 5 nan
6 6 1.0
6 7 0.5000000000000009
6 8 0.82825149272342
6 9 0.0

7 0 nan
7 1 nan
7 2 nan
7 3 nan
7 4 nan
7 5 nan
7 6 nan
7 7 1.0
7 8 1.0
7 9 0.0

8 0 nan
8 1 nan
8 2 nan
8 3 nan
8 4 nan
8 5 nan
8 6 nan
8 7 nan
8 8 1.0
8 9 0.0

9 0 nan
9 1 nan
9 2 nan
9 3 nan
9 4 nan
9 5 nan
9 6 nan
9 7 nan
9 8 nan
9 9 1.0



==> figures/raw/irl-arthighway-reward-lower.dat <==
0.1 0.5984099734552472
0.2 0.5479450312464293
0.3 0.5639578161560629
0.4 0.5912910150705397
0.5 0.6116131587375295
0.6 0.6329666606663072
0.7 0.6660270127886672
0.8 0.6933700266908714
0.9 0.7061158068847609


==> figures/raw/irl-arthighway-reward-mean.dat <==
0.1 0.6096849420009611
0.2 0.5557644382296185
0.3 0.570486146437973
0.4 0.5994478308184659
0.5 0.6179638144955204
0.6 0.6462914076421814
0.7 0.6749924818409567
0.8 0.6969800683080231
0.9 0.7127288157791668


==> figures/raw/irl-arthighway-reward-upper.dat <==
0.1 0.6209599105466751
0.2 0.5635838452128077
0.3 0.5770144767198832
0.4 0.607604646566392
0.5 0.6243144702535113
0.6 0.6596161546180556
0.7 0.6839579508932463
0.8 0.7005901099251747
0.9 0.7193418246735727


==> figures/raw/irl-arthighway-scores-lower.dat <==
0.1 4.291014861178665e-05
0.2 0.0002764899628648291
0.3 0.0030792270381068926
0.4 0.010328594749163082
0.5 0.012942542095755995
0.6 0.013504540849056173
0.7 0.017024048292103352
0.8 0.021835728239512773
0.9 0.029427401375734238


==> figures/raw/irl-arthighway-scores-mean.dat <==
0.1 0.00015942511445056853
0.2 0.000440572339794017
0.3 0.004891772348644647
0.4 0.011052031743756055
0.5 0.013465569217950843
0.6 0.014903641662000788
0.7 0.017764853115221652
0.8 0.025017833571741404
0.9 0.03311319096975997


==> figures/raw/irl-arthighway-scores-upper.dat <==
0.1 0.0002759400802893504
0.2 0.0006046547167232049
0.3 0.006704317659182401
0.4 0.011775468738349028
0.5 0.013988596340145692
0.6 0.016302742474945404
0.7 0.018505657938339953
0.8 0.028199938903970035
0.9 0.0367989805637857


==> figures/raw/irl-gridworld-reward-lower.dat <==
0.2 0.6113551959121727
0.4 0.5745535793141661
0.6 0.5682924377153646
0.8 0.5755326173780178
1.0 0.5864933200634019
1.2 0.593991479665763
1.4 0.6050278123040103
1.6 0.6172946005140476
1.8 0.6256380622185523


==> figures/raw/irl-gridworld-reward-mean.dat <==
0.2 0.6183193627971789
0.4 0.5779078988320616
0.6 0.5727538738605237
0.8 0.577647101711743
1.0 0.5891325833118563
1.2 0.5992511968357406
1.4 0.6127171803527107
1.6 0.628654306480836
1.8 0.6325210638052321


==> figures/raw/irl-gridworld-reward-upper.dat <==
0.2 0.6252835296821851
0.4 0.5812622183499572
0.6 0.5772153100056827
0.8 0.5797615860454683
1.0 0.5917718465603106
1.2 0.6045109140057181
1.4 0.6204065484014112
1.6 0.6400140124476243
1.8 0.6394040653919119


==> figures/raw/irl-gridworld-scores-lower.dat <==
0.2 3.882533174893481e-05
0.4 2.6277050735244557e-05
0.6 8.757242559817824e-06
0.8 4.146640966742847e-05
1.0 0.00010719925700866385
1.2 0.00016359825578942367
1.4 0.00025590788564762163
1.6 0.0003547935666381009
1.8 0.0005281906987051723


==> figures/raw/irl-gridworld-scores-mean.dat <==
0.2 5.0071463531021586e-05
0.4 4.60472164052322e-05
0.6 4.093732067916825e-05
0.8 5.832239085799581e-05
1.0 0.00012581157988686013
1.2 0.00019895122947375077
1.4 0.0003060212297859993
1.6 0.0005321129256777133
1.8 0.0008810169887795022


==> figures/raw/irl-gridworld-scores-upper.dat <==
0.2 6.131759531310836e-05
0.4 6.581738207521985e-05
0.6 7.311739879851867e-05
0.8 7.517837204856315e-05
1.0 0.00014442390276505642
1.2 0.00023430420315807786
1.4 0.000356134573924377
1.6 0.0007094322847173255
1.8 0.001233843278853832


==> figures/raw/irl-shortcuts-reward-lower.dat <==
1.0 0.4309678977636708
2.0 0.4367517366538157
3.0 0.456478514412928
4.0 0.47444522267315936
5.0 0.49839915689085035
6.0 0.5331443448256157
7.0 0.5737272772394816
8.0 0.6072132619722699
9.0 0.6373777818670028


==> figures/raw/irl-shortcuts-reward-mean.dat <==
1.0 0.43724404468439826
2.0 0.441638048479055
3.0 0.46503025719355173
4.0 0.4838104869508252
5.0 0.5099886103212766
6.0 0.5433992927326796
7.0 0.5830527516504868
8.0 0.6180628822831664
9.0 0.6477242538937353


==> figures/raw/irl-shortcuts-reward-upper.dat <==
1.0 0.44352019160512574
2.0 0.4465243603042943
3.0 0.47358199997417544
4.0 0.493175751228491
5.0 0.5215780637517029
6.0 0.5536542406397436
7.0 0.5923782260614919
8.0 0.628912502594063
9.0 0.6580707259204679


==> figures/raw/irl-shortcuts-scores-lower.dat <==
1.0 6.641183963308849e-05
2.0 7.063980635212309e-05
3.0 7.715499296305656e-05
4.0 0.00014885181900415115
5.0 0.00026498125608585854
6.0 0.0004336464772124629
7.0 0.0005768564015768761
8.0 0.0007015276778621566
9.0 0.0008717969751475185


==> figures/raw/irl-shortcuts-scores-mean.dat <==
1.0 8.935322063303881e-05
2.0 8.605855205598756e-05
3.0 0.00013462730201779615
4.0 0.00024215293833910987
5.0 0.00039448442074064714
6.0 0.000595077444942575
7.0 0.0008079079875824279
8.0 0.0009724688761323036
9.0 0.0012733418001775825


==> figures/raw/irl-shortcuts-scores-upper.dat <==
1.0 0.00011229460163298913
2.0 0.00010147729775985203
3.0 0.00019209961107253572
4.0 0.0003354540576740686
5.0 0.0005239875853954357
6.0 0.0007565084126726872
7.0 0.0010389595735879797
8.0 0.0012434100744024507
9.0 0.0016748866252076465


==> figures/raw/polimp-all-or-nothing-min.dat <==
0 0.5653974755282559
1 0.579586871572322
2 0.5749839103035673
3 0.5948497302673331
4 0.7073663763094862
5 1.555515186153427


==> figures/raw/polimp-all-or-nothing.dat <==
0 0.5653974755282559
1 0.579586871572322
2 0.5749839103035673
3 0.5948497302673331
4 0.7073663763094862
5 1.555515186153427


==> figures/raw/polimp-pick-and-choose-min.dat <==
0 0.5653974755282559
1 0.4770941239538841
2 0.37903863596999776
3 0.3430617612439806
4 0.581754062651909
5 1.555515186153427


==> figures/raw/polimp-pick-and-choose.dat <==
0 0.5653974755282559
1 0.5325237388425673
2 0.5188438835618138
3 0.6085527321287529
4 0.8879054561508163
5 1.555515186153427


==> figures/raw/polimp-strategic-min.dat <==
0 0.5653974755282559
1 0.6215900162249667
2 0.6754578291638577
3 0.7836013406065075
4 1.0836998040200496
5 1.555515186153427


==> figures/raw/polimp-strategic.dat <==
0 0.5653974755282559
1 0.642672217129942
2 0.7237075593661265
3 0.8431191396263895
4 1.1105927292234978
5 1.555515186153427

